The effects of rapid yawing on simple swimmer models and planar Jeffery's orbits

Over a sufficiently long period of time, or from an appropriate distance, the motion of many swimmers can appear smooth, with their trajectories appearing almost ballistic in nature and slowly varying in character. These long-time behaviours, however, often mask more complex dynamics, such as the side-to-side snakelike motion exhibited by spermatozoa as they swim, propelled by the frequent and periodic beating of their flagellum. Many models of motion neglect these effects in favour of smoother long-term behaviours, which are often of greater practical interest than the small-scale oscillatory motion. Whilst it may be tempting to ignore any yawing motion, simply assuming that any effects of rapid oscillations cancel out over a period, a precise quantification of the impacts of high-frequency yawing is lacking. In this study, we systematically evaluate the long-term effects of general high-frequency oscillations on translational and angular motion, cast in the context of microswimmers but applicable more generally. Via a multiple-scales asymptotic analysis, we show that rapid oscillations can cause a long-term bias in the average direction of progression. We identify sufficient conditions for an unbiased long-term effect of yawing, and we quantify how yawing modifies the speed of propulsion and the effective hydrodynamic shape when in shear flow. Furthermore, we investigate and justify the long-time validity of the derived leading-order solutions and, by direct computational simulation, we evidence the relevance of the presented results to a canonical microswimmer.

==> figs/setup/traj.csv <==
240.0746954825731, 180.0
242.03084766000666, 181.33021410435484
244.4477048336408, 182.79675419707243
245.8122046814619, 185.24870887358702
245.23477084704888, 186.17658407583238
243.32437189953305, 187.94740643004653
240.91607254866102, 188.90246218492913
237.4999057531213, 193.00193862265596
236.9263344882935, 194.37996398860702
237.0036776601783, 194.4996687294707
235.85515470046755, 194.5266933532176
235.0879480749865, 193.3758599958444
234.10942562907448, 189.5655308185053
232.92837461217104, 187.22880670025066
231.4973709117049, 184.6503602347796
229.21430879969398, 182.25977097288958
227.94422478772282, 180.32245519832477
225.68967147330034, 182.45675203081143
224.7863769287818, 184.62915514724114
223.24475454715542, 187.96276149174662
220.37297192046873, 191.87403358088886
218.6161555728834, 192.84767005891797
217.05587149317472, 191.8231652256809
217.44512075174865, 192.4180055184261
218.79156447816086, 192.6642326505757
222.61257979258212, 192.88745051044887
224.52889711673546, 192.79918924028408
227.42330783531244, 194.48611708114063
229.0, 195.65658146889865
231.5843749644264, 198.0661944228354
232.77093641029927, 199.64288174488954
233.69801134983086, 199.3758633336598
232.4647199582415, 201.6561575730062
231.39631188582032, 202.17469750223864
229.11760927102904, 203.3566309986753
224.9350414248368, 207.8738771718441
223.67420123548678, 210.06278552629308
222.85516564902844, 212.01653382943059
222.32994005524952, 211.59851798686876
220.8048727498887, 210.19189672677547
220.16383196234463, 205.95895602697396
218.90612768298374, 203.76499358605173
217.93743641486867, 199.40979004795034
216.67208282161064, 197.81064518245452
215.64057846643595, 197.4173997430042
213.91920712866158, 199.66453731035426
212.64306506288693, 202.41096405772765
208.98108809153666, 206.97169184130829
206.78050008063724, 208.78050099193808
204.61329807321403, 209.38670141380155
203.60034356611123, 210.1997896030221
204.71138800074516, 210.80678300691073
208.18285438003474, 210.92582023960756
210.02452089105495, 212.67825538275943
212.0346286486546, 213.68248661081822
213.77093665739974, 215.64288173264677
214.58260020793662, 216.35942159478202
213.67994059699956, 217.42123526677116
211.57270853931, 218.80246981138114
208.8739488977354, 220.01341356897942
206.37243829292302, 222.79884346498383
205.3838444271166, 224.15232994108203
204.0, 225.0
202.36563554696357, 222.93809269866944
201.32802806002104, 220.05610592887254
199.499724376629, 215.1020992076824
197.78750298968637, 213.06904784402406
195.23197381941034, 212.1853888871794
194.50029008736337, 211.5386799078808
194.00367832035374, 212.499668081762
192.33546299317717, 216.08079293513637
190.7493884401907, 219.93160820211637
189.67283082665722, 223.32716917334278
188.5, 224.0
187.66982790014936, 223.66982790014936
188.10800948115835, 221.3268556521328
188.78760327042733, 221.08761659880957
191.07521263108902, 220.1641187397463
192.28660453564524, 220.98000547722492
194.48030476617416, 221.79995710144857
196.2347706783626, 223.17658408773724
197.00367803893138, 223.49966869589505
196.1785647100445, 225.44791253331505
194.82143542427718, 226.5520868095599
192.3838453191487, 227.15233020371028
189.07521248768754, 228.83588150739052
188.61615512286352, 229.84767017478023
188.0, 231.0
187.37302750686135, 229.25428038493374
186.636832255125, 227.3385519308898
186.72475678643238, 222.435342617085
184.48549993757058, 219.48550116908504
182.0000002557096, 216.75353990049746
180.0000001278548, 216.37676995024873
178.0, 216.0
177.0, 218.5
175.6698286483458, 222.6698286483458
  </particle>
  <particle nSpots="149">
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 117.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 117.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 117.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 117.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 117.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 119.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 117.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 117.0
0.0, 119.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 117.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
0.0, 118.0
0.0, 119.0
0.0, 119.0
0.0, 118.0
0.0, 118.0
